Bounded Model Checking for Hyperproperties

Hyperproperties are properties of systems that relate multiple computation traces, including security and concurrency properties. This paper introduces a bounded model checking (BMC) algorithm for hyperproperties expressed in HyperLTL, which - to the best of our knowledge - is the first such algorithm. Just as the classic BMC technique for LTL primarily aims at finding bugs, our approach also targets identifying counterexamples. BMC for LTL is reduced to SAT solving, because LTL describes a property via inspecting individual traces. HyperLTL allows explicit and simultaneous quantification over traces and describes properties that involves multiple traces and, hence, our BMC approach naturally reduces to QBF solving. We report on successful and efficient model checking, implemented in a tool called HyperQube, of a rich set of experiments on a variety of case studies, including security, concurrent data structures, path planning for robots, and testing.

==> CaseStudies.txt <==
1- SNARK (play with bounded context switches)
2- Linked lists (Kevin Driscoll slides)
3- Secure information flow in multi-threaded programs (3 threads)
4- Bakery
5- Software doping 
6- Mutation testing (Georg)
7- SNZI

